Inducing Multilingual Text Analysis Tools Using Bidirectional Recurrent Neural Networks

This work focuses on the rapid development of linguistic annotation tools for resource-poor languages. We experiment several cross-lingual annotation projection methods using Recurrent Neural Networks (RNN) models. The distinctive feature of our approach is that our multilingual word representation requires only a parallel corpus between the source and target language. More precisely, our method has the following characteristics: (a) it does not use word alignment information, (b) it does not assume any knowledge about foreign languages, which makes it applicable to a wide range of resource-poor languages, (c) it provides truly multilingual taggers. We investigate both uni- and bi-directional RNN models and propose a method to include external information (for instance low level information from POS) in the RNN to train higher level taggers (for instance, super sense taggers). We demonstrate the validity and genericity of our model by using parallel corpora (obtained by manual or automatic translation). Our experiments are conducted to induce cross-lingual POS and super sense taggers.

==> Historty_tab.txt <==
\begin{table*}[!ht]
\centering
\small
%\scriptsize
	\begin{tabular}{|l||c|c||c|c|c|c|c|c|}
    \hline
    \multirow{2}{*}{\backslashbox[25mm]{\textbf{Model}}{\textbf{Lang.}}}&  \multicolumn{2}{c||}{\textbf{French}} & \multicolumn{2}{c|}{\textbf{German}} & \multicolumn{2}{c|}{\textbf{Greek}} &  \multicolumn{2}{c|}{\textbf{Spanish}} \\ \cline{2-9}
   
   
 
   
   
   
   
    
    & All words & OOV & All words & OOV & All words & OOV  & All words & OOV \\ \hline
      
      
    Simple Projection  & 80.3\% & 77.1\% &78.9\% &73.0\% &77.5\% &72.8\% & 80.0\% &  79.7\% \\       
    \hline
    MultiVec (Bérard, 2016) & \% & \% &\% &\% &\% &\% & \% & \% \\       
    \hline
    \hline
    SRNN    & 78.5\%  & 70.0\%    &76.1\% &76.4\% & 75.7\%& 70.7\% & 78.8\% &72.6\%  \\
    \hline
    BRNN  & 80.6\% & 70.9\% & 77.5\% & 76.6\% & 77.2\% & 71.0\% & 80.5\% & 73.1\%\\
    \hline
    BRNN - OOV & 81.4\% & 77.8\% & 77.6\% & 77.8\% & 77.9\% & 75.3\% & 80.6\% & 74.7\%\\
    \hline   
	Projection + SRNN &  84.5\%  & 78.8\% & 81.5\% & 77.0\% &78.3\% & 74.6\%  & 83.6\% &81.2\%\\
    \hline
	Projection + BRNN & 85.2\% & 79.0\%  & 81.9\% & 77.1\% & 79.2\% & 75.0\%  & 84.4\% & 81.7\%\\
    \hline  
    Projection + BRNN - OOV & \textbf{85.6\%} & \textbf{80.4\%} & 82.1\% & \textbf{78.7\%}  & 79.9\% & \textbf{ 78.5\%} & \textbf{ 84.4\%} & \textbf{ 81.9\%} \\
    
    \hline  
	\hline
    (Das, 2011)    & --- & --- & 82.8\% & --- & \textbf{82.5\%} & --- & 84.2\% & ---  \\
    \hline
    (Duong, 2013)  & --- & --- & \textbf{85.4\%} & --- & 80.4\% & --- & 83.3\% & --- \\
    \hline
    (Gouws, 2015a)  & --- & --- & 84.8\% & --- & --- & --- & 82.6\% & --- \\
    \hline
	\end{tabular}
\vspace*{-0.2cm}    
\caption[The LOF caption]{\label{Tab-RNN-POS} Unsupervised model : token-level POS tagging accuracy for Simple Projection, RNN \protect\footnotemark, Projection+RNN and methods of Das \& Petrov  (2011), Duong et al (2013) and Gouws \& S{\o}gaard (2015).}
\vspace*{-0.2cm}
\end{table*}













\begin{table*}[!ht]
\centering
\small
%\scriptsize
	\begin{tabular}{|l|l||c|c||c|c|}
    \hline
    \multicolumn{2}{|c||}{\textbf{Model} } &  \multicolumn{2}{c||}{\textbf{Italian}} & \multicolumn{2}{c|}{\textbf{French}}  \\ \cline{1-6}
    
    
    \multirow{3}{*}{\begin{sideways}Baseline\end{sideways}}  &  & \textbf{MSC-IT-1} & \textbf{MSC-IT-2} & \textbf{MSC-FR-1} & \textbf{MSC-FR-2} \\ 
    & & \textbf{trans man.} & \textbf{trans. auto} & \textbf{trans. auto} & \textbf{trans auto.}\\
    \cline{2-6}
    & Simple Projection & 61.3\% &  45.6\% & 42.6\% & 44.5\% \\
    \hline
    \hline
 	\multirow{9}{*}{\begin{sideways}SST Based RNN \end{sideways}}
		& SRNN     & 59.4\%  &  46.2\%  & 46.2\% & 47.0\% \\
    \cline{2-6}
    & BRNN         & 59.7\%  &   46.2\% &  46.0\%  &  47.2\% \\
    \cline{2-6}
    & SRNN-POS-In  &  61.0\%   &  47.0\%   & 46.5\%  & 47.3\% \\
    \cline{2-6}
    & SRNN-POS-H1  & 59.8\%  & 46.5\%  & 46.8\%  & 47.4\% \\
    \cline{2-6}
    & SRNN-POS-H2  & 63.1\%  & 48.7\%  & 47.7\%  & 49.8\% \\
    \cline{2-6}
    & BRNN-POS-In  & 61.2\%  &  47.0\%   & 46.4\%  & 47.3\% \\
    \cline{2-6}
    & BRNN-POS-H1  & 60.1\%  & 46.5\%  & 46.8\%  & 47.5\% \\
    \cline{2-6}
    & BRNN-POS-H2  & 63.2\%  & 48.8\%  & 47.7\%  & 50\% \\
    \cline{2-6}
    & BRNN-POS-H2 - OOV & 64.6\%  & 49.5\%  & 48.4\%  & 50.7\% \\
    \hline
    \hline
    \multirow{9}{*}{\begin{sideways}Combination \end{sideways}}
    & Projection + SRNN        &  62.0\%          & 46.7\% & 46.5\%  & 47.4\% \\
    \cline{2-6}
    & Projection + BRNN        & 62.2\%         & 46.8\% & 46.4\%  &  47.5\% \\
    \cline{2-6}
    & Projection + SRNN-POS-In & 62.9\%         & 47.4\% & 46.9\%  & 47.7\% \\
    \cline{2-6}
    & Projection + SRNN-POS-H1 & 62.5\%         & 47.0\%   & 47.1\%  & 48.0\% \\
    \cline{2-6}
    & Projection + SRNN-POS-H2 & 63.5\%         & 49.2\% &  48.0\%   & 50.1\% \\
    \cline{2-6}
    & Projection + BRNN-POS-In & 62.9\%         & 47.5\% & 46.9\%  &  47.8\%  \\
    \cline{2-6}
    & Projection + BRNN-POS-H1 & 62.7\%         &  47.0 \% &  47.0\%   &   48.0 \% \\
    \cline{2-6}
    & Projection + BRNN-POS-H2 &63.6\% & 49.3\% &  48.0\%   &   50.3\% \\
    \cline{2-6}
    & Projection + BRNN-POS-H2 - OOV &\textbf{64.7\%} & 49.8\% &  48.6\%   &   51.0\% \\
    \hline
	\hline
    \multirow{2}{*}{\begin{sideways}S-E\end{sideways}} & MFS Semeval 2013   & \multicolumn{2}{c||} {60.7\%}   & \multicolumn{2}{c|} {\textbf{52.4\%}} \\
    \cline{2-6}
     & GETALP \cite{Schwab12ant}   & \multicolumn{2}{c||} {40.2\%}  &  \multicolumn{2}{c|} {34.6\%}\\
    \hline
    
    
\end{tabular}
%\vspace*{-0.2cm}
\caption{%Unsupervised model: 
Super Sense Tagging (SST) accuracy for Simple Projection, RNN and their combination.\label{Tab-RNN-SST}}
%\vspace*{-0.3cm}
		\end{table*}











==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2016.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2016.dot	Microsoft Word template file for Coling 2016
coling2016.pdf	PDF file for Coling 2016
coling2016.sty	LaTeX style file for Coling 2016
coling2016.tex	LaTeX sample file for Coling 2016

